Searching for Main-Belt Comets Using the Canada-France-Hawaii Telescope Legacy Survey

The Canada-France-Hawaii Telescope Legacy Survey, specifically the Very Wide segment of data, is used to search for possible main-belt comets. In the first data set, 952 separate objects with asteroidal orbits within the main-belt are examined using a three-level technique. First, the full-width-half-maximum of each object is compared to stars of similar magnitude, to look for evidence of a coma. Second, the brightness profiles of each object are compared with three stars of the same magnitude, which are nearby on the image to ensure any extended profile is not due to imaging variations. Finally, the star profiles are subtracted from the asteroid profile and the residuals are compared with the background using an unpaired T-test. No objects in this survey show evidence of cometary activity. The second survey includes 11438 objects in the main-belt, which are examined visually. One object, an unknown comet, is found to show cometary activity. Its motion is consistent with being a main-belt asteroid, but the observed arc is too short for a definitive orbit calculation. No other body in this survey shows evidence of cometary activity. Upper limits of the number of weakly and strongly active main-belt comets are derived to be 630+/-77 and 87+/-28, respectively. These limits are consistent with those expected from asteroid collisions. In addition, data extracted from the Canada-France-Hawaii Telescope image archive of main-belt comet 176P/LINEAR is presented.

==> CHANGELOG.txt <==
Release 2.0 - May 2006

Changed things so that we don't use a modified version of elsart.cls during
	Icarus mode.  Instead, just have an icarus.sty file that has the
	differences.

Changed things so that during Icarus mode, we use the plainnat bibliography
	style so that things like DOIs can be seen (elsart-harv.bst doesn't
	display them).


==> README.txt <==
This is a LaTeX 2e version of the of a LaTeX template for Icarus.
This directory contains example files and some of the original files
distirbuted by Elsevier (you really should visit their website to
make sure you have the most recent versions).  Our examples use
BibTeX and the `natbib' referencing format and the `graphicx' package
for handling figures.  Most LaTeX distributions should have these
packages already.

There are two sample templates, icarus.tex and elsevier.tex.  The
icarus.tex has the sample article set up for submission to the
Icarus Editorial Office.  To create the elsevier.tex file, we
followed our own advice in the icarus.tex file to make it ready for
submission to Elsevier.

To compile the sample template into a .dvi file, run the following
sequence of commands, or use the accompanying GNU Make file.

latex icarus
bibtex icarus
latex icarus
latex icarus
latex icarus

You may not need to run LaTeX three times after you run BibTeX,
but you can never over-"latex" a file, we don't think.  This just
makes sure that all the page numbers and figure and table references
are sorted out.

Once you have the .dvi file, make sure you use the "-t letter"
option to dvips so that letter-sized output gets created in your
PostScript file.

The GNU Make file will do all of this transparently (and make correct
PostScript files) with a single call to the GNU make program, often
aliased as `gmake', but check your system, your default make program
may already be GNU make.


Files:

Makefile                GNU make file for building your dissertation
bibliography.bib        Sample bibliography file
elsart-harv.bst			Elsevier-distributed bibliography style file
elsart.cls				Elsevier-distributed LaTeX 2e class file
elsevier.tex			Sample ``Elsevier'' mode article
icarus.tex				Sample ``Icarus'' mode article
icarus.sty				LaTeX 2e Package file for Ic. Ed. Office-specific stuff
instraut.pdf			Elsevier-distributed style example
lb_fig1.eps				Sample figure, EPS format
lb_fig1.png				Sample figure, PNG format
template-harv.tex		Elsevier-distributed template file.


    WARNING! WARNING! WARNING!

DISCLAIMER:  These files are in no way sanctioned or blessed by
either the Icarus Editorial Office or Elsevier.  Using it blindly
is a VERY BAD idea.  We created it to make our own lives easier,
and figured that other folks might benefit from it.  This template
is no substitute for reading the appropriate style and formatting
guides provided by the Icarus Editorial Office and Elsevier, as
they are subject to change.  Don't blame us if the Icarus Editorial
Office or Elsevier complains about your format.


Now, get back to work and write that paper!

Ross A. Beyer        rbeyer@arc.nasa.gov
David P. O'Brien          obrien@psi.edu
Paul Withers              withers@bu.edu
Gwen Bart       gwenbart@lpl.arizona.edu


Last modified 15 May 2006.

